Optical Gravitational Lensing Experiment. OGLE 2000-BUL-43: A Spectacular Ongoing Parallax Microlensing Event. Difference Image Analysis

We present the photometry and theoretical models for a Galactic bulge microlensing event OGLE-2000-BUL-43. The event is very bright with I=13.54 mag, and has a very long time scale, t_E=156 days. The long time scale and its light curve deviation from the standard shape strongly suggest that it may be affected by the parallax effect. We show that OGLE-2000-BUL-43 is the first discovered microlensing event, in which the parallax distortion is observed over a period of 2 years. Difference Image Analysis (DIA) using the PSF matching algorithm of Alard & Lupton enabled photometry accurate to 0.5%. All photometry obtained with DIA is available electronically. Our analysis indicates that the viewing condition from a location near Jupiter will be optimal and can lead to magnifications ~ 50 around January 31, 2001. These features offer a great promise for resolving the source (a K giant) and breaking the degeneracy between the lens parameters including the mass of the lens, if the event is observed with the imaging camera on the Cassini space probe.

==> dia_phot.dat <==
%auto-ignore
2450530.88483   13.543    0.009
2450541.83909   13.541    0.010
2450550.83932   13.540    0.005
2450552.83361   13.537    0.005
2450553.89516   13.541    0.005
2450554.81493   13.541    0.005
2450555.82163   13.539    0.006
2450558.85669   13.538    0.005
2450560.78983   13.539    0.005
2450561.89566   13.535    0.005
2450563.86838   13.544    0.005
2450567.77522   13.537    0.005
2450568.77320   13.540    0.005
2450569.74400   13.542    0.005
2450570.75130   13.537    0.007
2450571.68071   13.536    0.006
2450572.65420   13.537    0.005
2450573.68932   13.536    0.005
2450574.73587   13.535    0.005
2450575.74188   13.537    0.005
2450576.72368   13.531    0.005
2450578.70363   13.540    0.005
2450581.67275   13.545    0.005
2450582.68531   13.539    0.005
2450583.67983   13.540    0.005
2450587.71815   13.533    0.006
2450588.67973   13.541    0.005
2450590.68230   13.527    0.006
2450599.69075   13.542    0.004
2450600.67680   13.539    0.005
2450601.74702   13.538    0.005
2450605.61123   13.535    0.006
2450606.60917   13.539    0.005
2450607.60355   13.536    0.005
2450608.59744   13.536    0.005
2450614.66885   13.536    0.004
2450615.59939   13.538    0.004
2450616.59988   13.541    0.005
2450618.71692   13.531    0.006
2450622.75914   13.541    0.005
2450623.86954   13.543    0.005
2450624.81100   13.540    0.005
2450625.80964   13.544    0.005
2450626.59250   13.542    0.005
2450627.77819   13.540    0.006
2450628.59519   13.543    0.005
2450629.63935   13.538    0.005
2450631.61201   13.537    0.005
2450632.83510   13.538    0.006
2450633.56075   13.538    0.005
2450635.60141   13.542    0.005
2450643.50121   13.548    0.005
2450645.65785   13.536    0.005
2450652.57091   13.547    0.005
2450653.61868   13.534    0.005
2450656.73303   13.536    0.005
2450657.61011   13.542    0.005
2450658.61770   13.544    0.005
2450663.51069   13.547    0.005
2450664.70051   13.539    0.005
2450665.63878   13.538    0.005
2450666.63393   13.548    0.005
2450667.59069   13.548    0.003
2450669.56683   13.548    0.005
2450670.70981   13.539    0.006
2450671.66748   13.548    0.005
2450673.61175   13.554    0.005
2450685.49896   13.543    0.005
2450687.64626   13.543    0.005
2450689.57794   13.542    0.005
2450698.60564   13.543    0.005
2450701.55211   13.540    0.005
2450706.52496   13.542    0.005
2450713.55096   13.540    0.005
2450719.52557   13.543    0.006
2450722.59975   13.533    0.005
2450732.54476   13.548    0.006
2450744.50956   13.542    0.006
2450761.52460   13.551    0.005
2450880.85308   13.536    0.004
2450887.77753   13.544    0.005
2450895.80270   13.537    0.005
2450898.76941   13.543    0.005
2450909.82264   13.537    0.005
2450918.74129   13.538    0.005
2450925.80147   13.534    0.005
2450928.83360   13.536    0.005
2450931.78647   13.534    0.005
2450934.88518   13.541    0.005
2450936.76409   13.535    0.004
2450937.90946   13.550    0.005
2450941.88901   13.542    0.005
2450944.86698   13.534    0.005
2450950.81312   13.540    0.005
2450952.77862   13.530    0.005
2450952.88765   13.525    0.004
2450953.81110   13.539    0.005
2450962.85904   13.539    0.005
2450963.83508   13.541    0.005
2450965.86002   13.539    0.005
2450966.73046   13.541    0.005
2450968.70681   13.539    0.005
2450970.75102   13.539    0.005
2450971.63636   13.543    0.005
2450986.72822   13.537    0.005
2450988.75004   13.542    0.005
2450989.79705   13.537    0.005
2450991.84323   13.535    0.005
2450992.61747   13.538    0.005
2450996.75416   13.536    0.003
2450998.71560   13.538    0.005
2451005.61666   13.542    0.005
2451007.71324   13.547    0.005
2451008.64207   13.539    0.005
2451011.73841   13.542    0.005
2451020.51916   13.541    0.005
2451025.68801   13.548    0.005
2451035.50732   13.542    0.004
2451036.71697   13.547    0.005
2451037.71626   13.532    0.005
2451038.61134   13.547    0.005
2451040.63902   13.539    0.005
2451041.71934   13.541    0.004
2451043.66713   13.535    0.006
2451046.70036   13.540    0.005
2451047.67326   13.536    0.006
2451051.49143   13.540    0.006
2451061.68951   13.541    0.005
2451062.62588   13.542    0.007
2451067.50368   13.546    0.005
2451071.55269   13.543    0.005
2451075.51144   13.537    0.006
2451078.56081   13.550    0.005
2451081.50844   13.540    0.005
2451088.63503   13.543    0.006
2451091.59620   13.543    0.005
2451094.60927   13.542    0.005
2451103.58675   13.539    0.005
2451108.52590   13.541    0.006
2451112.54595   13.531    0.006
2451117.56587   13.536    0.005
2451126.53514   13.532    0.006
2451227.85912   13.541    0.006
2451235.85465   13.528    0.006
2451241.87058   13.532    0.006
2451243.87815   13.535    0.006
2451252.83223   13.536    0.006
2451254.82296   13.538    0.005
2451256.83148   13.536    0.006
2451260.89610   13.533    0.006
2451262.87043   13.537    0.006
2451264.86943   13.535    0.006
2451265.86430   13.538    0.006
2451267.79405   13.537    0.006
2451272.84176   13.536    0.006
2451278.79361   13.535    0.006
2451280.78865   13.534    0.006
2451288.81238   13.527    0.006
2451290.86992   13.528    0.006
2451294.71385   13.544    0.007
2451296.79753   13.529    0.005
2451298.76466   13.525    0.006
2451305.64862   13.529    0.006
2451306.92034   13.534    0.005
2451311.89910   13.530    0.007
2451313.81706   13.531    0.006
2451315.62435   13.538    0.006
2451317.63328   13.534    0.006
2451318.67643   13.534    0.006
2451319.69252   13.528    0.006
2451321.77255   13.524    0.006
2451327.66043   13.529    0.006
2451333.70502   13.529    0.006
2451336.66932   13.521    0.007
2451339.74468   13.524    0.006
2451341.79583   13.532    0.006
2451347.82556   13.526    0.006
2451349.89493   13.525    0.006
2451353.83419   13.524    0.007
2451355.84923   13.524    0.006
2451364.73085   13.526    0.006
2451366.82625   13.523    0.006
2451368.83122   13.524    0.006
2451373.57062   13.517    0.006
2451375.59321   13.528    0.006
2451395.62763   13.521    0.006
2451397.60086   13.519    0.006
2451398.76089   13.524    0.006
2451399.75720   13.516    0.007
2451401.75599   13.512    0.006
2451402.75533   13.518    0.006
2451403.75486   13.523    0.005
2451408.70260   13.522    0.006
2451409.51360   13.521    0.007
2451415.71911   13.525    0.006
2451417.69743   13.516    0.005
2451419.71317   13.521    0.005
2451430.63831   13.522    0.007
2451432.61514   13.518    0.006
2451435.54131   13.519    0.006
2451437.60938   13.522    0.007
2451442.61278   13.523    0.006
2451444.49275   13.518    0.007
2451447.60392   13.528    0.006
2451450.60130   13.524    0.006
2451453.53711   13.509    0.007
2451455.57068   13.510    0.006
2451459.59633   13.518    0.006
2451462.58556   13.522    0.006
2451471.53223   13.511    0.007
2451475.54653   13.517    0.006
2451480.55306   13.504    0.007
2451487.53923   13.509    0.006
2451601.86787   13.440    0.006
2451604.83415   13.422    0.006
2451606.82639   13.414    0.005
2451607.87800   13.427    0.006
2451612.87174   13.419    0.005
2451614.87016   13.409    0.006
2451615.85682   13.414    0.006
2451619.90029   13.402    0.005
2451624.88551   13.393    0.005
2451626.89634   13.393    0.005
2451628.88370   13.386    0.005
2451633.89693   13.381    0.005
2451644.78164   13.360    0.005
2451646.77928   13.356    0.007
2451653.75754   13.339    0.005
2451655.84540   13.335    0.005
2451660.80295   13.337    0.006
2451662.70518   13.325    0.005
2451663.72090   13.320    0.005
2451664.70736   13.322    0.005
2451666.75724   13.315    0.005
2451668.75843   13.310    0.006
2451669.90430   13.301    0.006
2451670.70509   13.304    0.005
2451671.90077   13.301    0.005
2451672.70114   13.300    0.005
2451675.74080   13.295    0.005
2451676.67894   13.291    0.005
2451681.65838   13.285    0.006
2451682.69136   13.278    0.007
2451687.88526   13.267    0.006
2451689.63643   13.268    0.005
2451693.63799   13.262    0.006
2451695.79753   13.252    0.005
2451698.60853   13.247    0.005
2451699.88066   13.245    0.005
2451702.57459   13.241    0.005
2451704.59851   13.233    0.005
2451705.80999   13.237    0.006
2451709.67188   13.217    0.005
2451725.86005   13.192    0.006
2451726.83317   13.183    0.005
2451728.83108   13.174    0.005
2451729.73243   13.178    0.003
2451730.70465   13.174    0.005
2451731.69762   13.176    0.005
2451732.83245   13.161    0.005
2451733.62455   13.168    0.005
2451737.73244   13.164    0.006
2451738.81204   13.143    0.006
2451741.62110   13.138    0.007
2451742.70160   13.135    0.005
2451743.67842   13.138    0.005
2451744.76460   13.136    0.005
2451745.70826   13.131    0.005
2451746.56404   13.129    0.005
2451748.73360   13.131    0.006
2451749.64970   13.126    0.005
2451750.61232   13.128    0.005
2451751.75148   13.118    0.005
2451752.52628   13.110    0.005
2451754.53338   13.107    0.005
2451755.57114   13.104    0.005
2451756.77674   13.108    0.006
2451757.69690   13.101    0.005
2451758.52074   13.098    0.005
2451759.71096   13.090    0.005
2451761.73533   13.079    0.005
2451762.73602   13.080    0.005
2451763.74340   13.076    0.005
2451764.73840   13.073    0.005
2451771.61159   13.052    0.006
2451774.53200   13.036    0.005
2451776.65278   13.032    0.005
2451785.66488   12.989    0.005
2451785.70797   12.991    0.005
2451786.66701   12.984    0.005
2451788.69760   12.973    0.005
2451790.61108   12.957    0.005
2451790.66275   12.957    0.005
2451803.64028   12.875    0.006
2451810.64511   12.807    0.005
2451813.55256   12.788    0.005
2451816.55713   12.748    0.005
2451818.61052   12.727    0.005
2451825.60501   12.639    0.005
2451828.57776   12.612    0.004
2451829.57721   12.580    0.005
2451833.56208   12.526    0.004
2451844.50936   12.292    0.005
2451845.50598   12.270    0.005
2451846.51002   12.250    0.005
2451847.50408   12.215    0.005
2451848.50399   12.191    0.005
2451849.50257   12.173    0.005
2451850.50664   12.139    0.005
2451851.50057   12.152    0.007
2451854.51233   12.029    0.006
2451856.50521   11.983    0.006
2451858.51189   11.899    0.005
2451861.50449   11.818    0.006
2451863.50850   11.772    0.007
2451864.50709   11.722    0.007
2451865.50475   11.687    0.006
2451867.50418   11.620    0.005
2451868.50276   11.607    0.006
2451869.49992   11.590    0.006
2451870.50040   11.579    0.007

